Mirage: Mitigating Illicit Inventorying in a RFID Enabled Retail Environment

Given its low dollar and maintenance cost, RFID is poised to become the enabling technology for inventory control and supply chain management. However, as an outcome of its low cost, RFID based inventory control is susceptible to pernicious security and privacy threats. A deleterious attack on such a system is corporate espionage, where attackers through illicit inventorying infer sales and restocking trends for products. In this paper, we first present plausible aftermaths of corporate espionage using real data from online sources. Second, to mitigate corporate espionage in a retail store environment, we present a simple lowcost system called Mirage. Mirage uses additional programmable low cost passive RFID tags called honeytokens to inject noise in retail store inven-torying. Using a simple history based algorithm that controls activation and de-activation of honeytokens, Mirage randomizes sales and restocking trends. We evaluate Mirage in a real warehouse environment using a commercial off-the-shelf Motorola MC9090 handheld RFID reader and over 450 Gen2 low cost RFID tags. We show that Mirage successfully flattens and randomizes sales and restocking trends while adding minimal cost to inventory control.

==> data/read.txt <==
408
360
355
327
288
270
250
220
220
220
211
190
185
182
179
172
161
159
159
158
157
155
155
155
152
152
152
151
151
150
150
150
150
150
149
149
149
149
149
149
149
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
144
144
144
144
144
144
144
144
144
144
144
144
144
144
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
133
133
131
131
129
129
122
105
100
96
87
60
40
39
38
38
38
38
38
38
36


==> data/write.txt <==
0.09
0.11
0.13
0.13
0.13
0.13
0.14
0.14
0.14
0.14
0.14
0.16
0.16
0.16
0.16
0.16
0.16
0.16
0.16
0.16
0.16
0.16
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.19
0.19
0.2
0.2
0.2
0.2
0.2
0.22
0.23
0.25
0.27
0.27
0.28
0.28
0.31
0.31
0.33
0.36


==> figs/Scenario1.txt <==
0	50
1	45
2	40
3	50
4	50
5	50
6	49
7	48
8	48
9	48
10	50
11	50
12	50
13	50
14	50
15	50
16	50
17	50
18	40
19	30
20	20
21	18
22	16
23	15
24	50
25	48
26	46
27	46
28	46
29	46
30	46
31	50
32	48
33	46
34	40
35	40
36	38
37	36
38	50
39	50
40	50
41	50
42	50
43	50
44	50
45	50
46	50
47	50
48	50
49	50
50	50


==> figs/Scenario1Mirage.txt <==
0	46
1	42
2	48
3	40
4	48
5	45
6	46
7	42
8	46
9	44
10	46
11	42
12	43
13	48
14	45
15	46
16	46
17	50
18	47
19	47
20	49
21	46
22	42
23	39
24	48
25	46
26	47
27	47
28	48
29	44
30	45
31	46
32	49
33	46
34	45
35	45
36	46
37	45
38	44
39	41
40	31
41	40
42	44
43	43
44	49
45	45
46	46
47	46

==> figs/Scenario2.txt <==
0	14
1	10
2	10
3	20
4	16
5	15
6	13
7	6
8	4
9	3
10	20
11	20
12	20
13	11
14	6
15	20
16	18
17	16
18	12
19	8
20	6
21	4
22	0
23	0
24	20
25	19
26	16
27	13
28	12
29	12
30	12
31	20
32	16
33	15


==> figs/Scenario2MRandom1.txt <==
0	113	116	113
5	86	86	109
10	96	109	119
15	72	72	90
20	98	102	120
25	68	72	82
30	66	64	84
35	54	61	70
40	55	64	61
45	69	83	94
50	61	72	59
55	74	64	88
60	74	105	87
65	97	95	120
70	84	99	149
75	80	82	103
80	54	67	149
85	85	90	71
90	86	105	119
95	70	101	69
100	84	107	166
105	72	63	133
110	17	53	74
115	51	52	80
120	46	85	125
125	27	46	21
130	98	91	39
135	67	44	98
140	59	121	155
145	53	43	98
150	44	119	142
155	88	104	216
160	66	76	129
165	97	58	76
170	55	78	127
175	37	86	178


==> figs/Scenario2MRandom2.txt <==
0	19	21	43
5	23	18	40
10	28	37	37
15	33	38	40
20	27	38	47
25	37	22	27
30	28	26	56
35	35	38	64
40	26	39	34
45	20	25	47
50	44	46	40
55	28	35	29
60	20	27	33
65	34	39	38
70	36	49	60
75	39	58	73
80	31	36	40
85	34	50	54
90	44	43	88
95	44	53	66
100	49	78	132
105	75	92	127
110	42	27	90
115	28	32	108
120	46	21	103
125	70	38	107
130	89	61	144
135	107	132	163
140	63	86	82
145	53	52	34
150	41	60	37
155	42	31	72
160	140	133	134
165	89	60	77
170	130	95	112
175	64	95	51


==> figs/Scenario2Mirage.txt <==
0	18
1	18
2	18
3	18
4	18
5	18
6	18
7	17
8	17
9	18
10	16
11	16
12	17
13	18
14	18
15	17
16	18
17	15
18	18
19	14
20	19
21	15
22	18
23	16
24	12
25	13
26	16

==> figs/Scenario3.txt <==
0	100	65
5	98	63
10	90	58
15	105	55
20	95	56
25	98	58
30	90	60
35	85	65
40	80	63
45	82	61
50	80	68
55	75	70
60	70	75
65	70	78
70	65	82
75	68	87
80	75	88
85	80	88
90	73	90
95	70	88
100	65	93
105	68	95
110	74	93
115	78	91
120	60	95
125	53	100
130	51	103
135	48	104
140	46	102
145	40	104
150	50	107
155	45	105
160	50	102
165	50	104
170	45	107
175	46	110
180	48	105


==> figs/Scenario3Mirage.txt <==
0	18
1	18
2	18
3	18
4	18
5	18
6	18
7	17
8	17
9	18
10	16
11	16
12	17
13	18
14	18
15	17
16	18
17	15
18	18
19	14
20	19
21	15
22	18
23	16
24	12
25	13
26	16


==> figs/Scenario3Miragerandom.txt <==
0	113	19
5	86	23
10	96	28
15	72	33
20	98	27
25	68	37
30	66	28
35	54	35
40	55	26
45	69	20
50	61	44
55	74	28
60	74	20
65	97	34
70	84	36
75	80	39
80	54	31
85	85	34
90	86	44
95	70	44
100	84	49
105	72	75
110	17	42
115	51	28
120	46	46
125	27	70
130	98	89
135	67	107
140	59	63
145	53	53
150	44	41
155	88	42
160	66	140
165	97	89
170	55	130
175	37	64

==> figs/Scenariot.txt <==
0	105	25
5	81	25
10	104	36
15	72	49
20	105	39
25	64	32
30	72	36
35	73	38
40	72	32
45	82	30
50	75	42
55	89	26
60	85	18
65	99	25
70	83	25
75	85	30
80	81	31
85	80	31
90	79	37
95	81	32
100	85	31
105	73	53
110	52	15
115	68	30
120	67	22
125	45	45
130	72	55
135	77	109
140	80	62
145	87	110
150	99	108
155	91	107
160	86	112
165	84	110
170	85	112
175	83	108


==> figs/item1tradeoff.txt <==
0	113	116	113
5	86	86	109
10	96	109	119
15	72	72	90
20	98	102	120
25	68	72	82
30	66	64	84
35	54	61	70
40	55	64	61
45	69	83	94
50	61	72	59
55	74	64	88
60	74	105	87
65	97	95	120
70	84	99	149
75	80	82	103
80	54	67	149
85	85	90	71
90	86	105	119
95	70	101	69
100	84	107	166
105	72	63	133
110	17	53	74
115	51	52	80
120	46	85	125
125	27	46	21
130	98	91	39
135	67	44	98
140	59	121	155
145	53	43	98
150	44	119	142
155	88	104	216
160	66	76	129
165	97	58	76
170	55	78	127
175	37	86	178

==> figs/item2tradeoff.txt <==
0	19	21	43
5	23	18	40
10	28	37	37
15	33	38	40
20	27	38	47
25	37	22	27
30	28	26	56
35	35	38	64
40	26	39	34
45	20	25	47
50	44	46	40
55	28	35	29
60	20	27	33
65	34	39	38
70	36	49	60
75	39	58	73
80	31	36	40
85	34	50	54
90	44	43	88
95	44	53	66
100	49	78	132
105	75	92	127
110	42	27	90
115	28	32	108
120	46	21	103
125	70	38	107
130	89	61	144
135	107	132	163
140	63	86	82
145	53	52	34
150	41	60	37
155	42	31	72
160	140	133	134
165	89	60	77
170	130	95	112
175	64	95	51
